Investigating orientation effects considering angular resolution for a sample of radio-loud quasars using VLA observations

Radio core dominance measurements, an indicator of jet orientation, sometimes rely on core flux density measurements from large-area surveys like Faint Images of the Radio Sky at Twenty cm (FIRST) that have an angular resolution of only 5''. Such low-resolution surveys often fail to resolve cores from the extended emission resulting in an erroneous measurement. We focus on investigating this resolution effect for a sample of 119 radio-loud quasars. We obtained continuum observations from NSF's Karl G. Jansky Very Large Array (VLA) at 10 GHz in A-array with a 0.2'' resolution. Our measurements show that at FIRST spatial resolution, core flux measurements are indeed systematically high even after considering the core-variability. For a handful of quasars, 10 GHz images reveal extended features, whereas the FIRST image shows a point source. We found that the resolution effect is more prominent for quasars with smaller angular sizes. We further computed two radio core dominance parameters R & R5100 for use in statistical orientation investigations with this sample. We also present the spectral energy distributions between 74 MHz and 1.4 GHz, which we used to measure the spectral index of the extended emission of these quasars. Our results empirically confirm that determination of radio core dominance requires high-spatial resolution data. We highlight the practical issues associated with the choice of frequency and resolution in the measurement of core and extended flux densities.

==> datafile1v2.txt <==
Title: Investigating orientation effects considering angular resolution 
       for a sample of radio-loud quasars using VLA observations 
Authors: Maithil J., Runnoe J.C., Brotherton M.S., Wardle J.F., 
         Wills B.J., DiPompeo M., Breuck C.D. 
Table: SDSS names, redshifts, optical and radio flux densities, and spectral 
       indices of extended emission of 119 radio-loud quasars
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units           Label      Explanations
--------------------------------------------------------------------------------
   1- 19 A19    ---             SDSS       SDSS identifier
  21- 25 F5.3   ---             z          Spectroscopic redshift
  27- 32 F6.2   10-17cW/m2/nm   F5100      Flux density at 5100 Angstroms (1)
  34- 37 F4.2   10-17cW/m2/nm e_F5100      Uncertainty in F5100 (1)
  39- 46 F8.3   mJy/beam        10GHzCore  ? 10 GHz core flux density
  48- 51 F4.2   mJy/beam      e_10GHzCore  ? Uncertainty in 10GHzCore
  53- 59 F7.2   mJy/beam        FIRSTCore  FIRST 1.4 GHz core flux density
  61- 64 F4.2   mJy/beam      e_FIRSTCore  Uncertainty in FIRSTCore
  66- 70 I5     mJy             WENSSTot   WENSS total flux density
  72- 75 I4     mJy           e_WENSSTot   Uncertainty in WENSSTot
  77- 83 F7.1   mJy             TGSSTot    ? TGSS total flux density
  85- 90 F6.1   mJy           e_TGSSTot    ? Uncertainty in TGSSTot 
  92- 96 I5     mJy             7CTot      ? 7C total flux density
  98-101 I4     mJy           e_7CTot      ? Uncertainty in 7CTot 
 103-107 I5     mJy             VLSSrTot   ? VLSSr total flux density
 109-112 I4     mJy           e_VLSSrTot   ? Uncertainty in VLSSrTot 
 114-119 F6.3   ---             Sp+Index   Slope of extended emission
 121-125 F5.3   ---           e_Sp+Index   Uncertainty in Sp+Index
 127-128 A2     ---             Group      Assigned group based on radio SED (2)
--------------------------------------------------------------------------------
Note (1): In units of 1e-17 erg/s/cm^2^/Angstroms.
Note (2): Quasars are assigned group 1, 2, 2-flag (2f) or 3 on the basis 
          of their radio spectrum. See section 5 for details.
--------------------------------------------------------------------------------
J073422.19+472918.8 0.382   9.67 0.25   12.39  0.06    6.47 0.14   766   31   991.9   99.8  1257   87  2020  300 -0.71  0.049 2 
J074125.22+333319.9 0.364  19.38 0.22    8.61  0.03    3.01 0.22  1853   74  3683.1  261.3  2789  146  5330  470 -0.754 0.04  2 
J074541.66+314256.6 0.461  96.02 0.12  449.8   0.42  614.64 0.15  3458  138  6802.   484.7  5948  296 15370 1340 -0.716 0.045 2 
J075145.14+411535.8 0.429   5.24 0.29   94.16  0.41  202.68 0.14   460   19   533.3   53.6   457   48   730  100 -0.748 0.105 3 
J080413.87+470442.8 0.510   2.30 0.29  107.5   0.43  847.18 0.21  2574  103  4586.6  459.5  3644  184  3720  450 -0.64  0.049 2f
J080644.42+484149.2 0.370  23.09 0.27   81.08  0.25   43.32 0.14  3099  124  6867.8  519.   6071  298  1210  160 -0.766 0.044 2 
J080754.50+494627.6 0.575   2.65 0.29    1.7   0.02    1.05 0.21  1452   59  3061.4  306.5  2787  157  5000  630 -0.897 0.051 2 
J080814.70+475244.7 0.546  14.00 0.26    3.26  0.03   26.39 0.15   226   11   365.4   41.9   610   76   540  100 -0.827 0.08  2 
J080833.36+424836.3 0.543   2.88 0.28    1.44  0.02    5.47 0.14   279   12   389.5   43.4   577   58   640   90 -0.754 0.066 2 
J081058.99+413402.7 0.507   5.46 0.26  286.8   1.14  169.98 0.14   390   16   524.9   53.3   574   64   800  110 -0.748 0.105 3 
J081253.10+401859.9 0.551   4.19 0.29  164.47  0.60 1058.83 0.19  2663  107  3785.9  378.6  3717  181  4170  500 -0.559 0.048 2f
J081318.85+501239.7 0.571   3.60 0.26    4.04  0.05   27.45 0.15  1966   79  3959.7  396.2  3296  219  5990  740 -0.822 0.054 2 
J081540.84+395437.8 0.463   6.78 0.26    1.37  0.04    0.7  0.14   433   18   769.6   77.4   789   59  1090  140 -0.751 0.058 2 
J082047.36+582845.2 0.424   5.89 0.27    5.52  0.03    4.11 0.12   892   36  1809.6  181.1  1602  113  2370  360 -0.76  0.057 2 
J082753.69+521758.3 0.338   7.30 0.26  337.9   0.81  136.99 0.14   664   27  1351.2  135.5  1225   86  1920  240 -0.653 0.057 2 
J083925.79+310740.0 0.552   7.84 0.24   47.92  0.03   19.71 0.11   109    6                                      -0.535 0.107 2 
J083956.55+422755.8 0.599   3.32 0.29  128.2   0.46  522.52 0.15  1352   54  2159.2  216.3  1976  102  2760  330 -0.607 0.049 2f
J084309.86+294404.6 0.398   3.39 0.29   10.94  0.02   17.69 0.15  3703  148                 5759  303 12310 1500 -0.838 0.049 2 
J084957.97+510829.0 0.584   3.21 0.29  265.7   0.62  344.09 0.15   202   10   267.3   27.2                       -0.748 0.105 1 
J085039.95+543753.3 0.367  10.32 0.26   23.76  0.05   12.17 0.16   456   19   918.9   76.9              940  140 -0.694 0.06  2 
J085128.92+600320.1 0.543   4.96 0.28    1.82  0.02   91.91 0.14   309   14   487.5   48.9   579   72   960  160 -0.746 0.068 2f
J085341.18+405221.7 0.572   3.11 0.29    1.2   0.02    0.75 0.15   437   18   608.    45.2   701   71  1230  200 -0.735 0.052 2 
J085632.99+595746.8 0.283  33.75 0.22   46.65  0.13   25.04 0.16   793   32  1506.3  150.8  1657  137  2900  450 -0.838 0.053 2 
J090501.55+533907.5 0.594  11.08 0.26    5.58  0.02    1.05 0.21   452   19   864.3   86.9   703   50  1120  140 -0.825 0.056 2 
J090602.47+411628.4 0.407   5.90 0.28    3.55  0.12  301.17 0.2   2602  104  4147.1  414.9  4751  234  7610  920 -0.759 0.056 2 
J091133.85+442250.0 0.298  10.05 0.24   19.82  0.09  205.4  0.14  1309   53  2201.7  220.4  2457  138  3830  460 -0.745 0.05  2 
J092108.61+453857.3 0.175  17.33 0.28   86.09  0.32   30.   0.76 30410 1216 53957.9 5396.2 56685 2743 87680 7550 -0.861 0.039 2 
J092524.69+543459.6 0.560   4.30 0.27    4.03  0.02   43.2  0.15   188    9   333.9   33.8   342   27   510   80 -0.738 0.063 2 
J092554.70+400414.1 0.471  22.56 0.24    4.33  0.02    9.16 0.14   214   11   329.    24.3              470   90 -0.70  0.083 2 
J092837.98+602521.0 0.295  38.82 0.23    3.78  0.04    9.82 0.16   901   36  1753.5  175.6  1427   91  3010  380 -0.755 0.055 2 
J093139.21+512700.4 0.580   2.20 0.29    4.13  0.02    2.66 0.14   513   21   958.6   68.8             1890  250 -0.952 0.054 2 
J093241.14+530633.7 0.597   3.65 0.27  226.7   0.09  385.52 0.14   434   18   566.7   57.0   520   37   750  100 -0.748 0.105 1 
J094207.33+295135.4 0.589   2.20 0.29   19.97  0.03   96.04 0.14   363   15   480.3   48.2   604   65   680  110 -0.608 0.065 2f
J095455.43+405914.1 0.478   2.07 0.29    5.47  0.02    3.07 0.14   182    9   295.7   25.5                       -0.766 0.092 2 
J095820.94+322402.2 0.531  80.71 0.25  645.92  0.15 1204.19 0.25  3879  155  5103.3  510.5  5057  250  7280  920 -0.654 0.049 2f
J100611.67+294027.0 0.585   5.94 0.27    8.09  0.02   50.39 0.13   364   15   613.7   62.0   647   51  1360  200 -0.851 0.056 2 
J101541.14+594445.3 0.527   6.24 0.25    3.53  0.07    6.92 0.14   714   29  1307.8  130.9  1321   84  2050  250 -0.791 0.055 2 
J101557.61+483759.6 0.385   4.07 0.28    1.7   0.02    7.   0.15  1808   73  3518.8  263.1  3528  173  5300  660 -0.859 0.044 2 
J101825.45+380532.7 0.387  21.85 0.20   24.94  0.13   35.86 0.13   718   29  1187.1  118.9  1171   59  2130  290 -0.663 0.054 2 
J102106.04+452331.8 0.364   7.61 0.26   22.6   0.13   39.41 0.15   351   15   555.5   56.2   662   37  1390  270 -0.736 0.059 2 
J102310.56+475145.4 0.581   5.61 0.26    4.997 0.23  473.23 0.14  1490   60  2459.5  246.0  2489  123  3680  450 -0.729 0.048 2f
J103024.95+551622.7 0.435  37.50 0.23   22.13  0.08   11.4  0.14   447   19   863.1   86.5   763   40  1320  170 -0.724 0.053 2 
J105141.16+591305.3 0.435   6.14 0.27    6.68  0.08    0.75 0.15   584   24   965.5   96.7   902   48  1450  180 -0.642 0.053 2 
J105224.07+373004.5 0.374   6.91 0.27    5.42  0.04    2.54 0.15  1078   43  1769.2  117.2             2630  430 -0.667 0.053 2 
J105232.74+612520.9 0.421  37.22 0.23                819.74 0.26  3288  132  6121.3  612.2  5599  273  8900 1070 -0.786 0.048 2 
J105521.23+372652.5 0.588   3.97 0.28    2.03  0.02    3.79 0.17   338   14   619.1   62.5   622   37            -0.865 0.053 2 
J110313.30+301442.7 0.384   7.63 0.23  305.1   0.23  107.45 0.14   369   15   408.8   32.6   548   57  1030  150 -0.565 0.066 2f
J110726.92+361612.2 0.393   7.91 0.26    7.99  0.08    0.7  0.14  2306   92  4098.3  409.9  4020  228  7100  900 -0.859 0.054 2 
J113413.27+385117.1 0.536   1.77 0.29  113.8   1.48   40.48 0.1    403   17   696.4   69.9   731   58  1110  160 -0.712 0.059 2 
J113924.78+364202.0 0.438   3.01 0.28  142.68  0.08   66.22 0.14   208    9   313.8   31.6   273   41            -0.625 0.079 2f
J114454.01+331500.1 0.571   5.95 0.27   80.57  0.09   39.19 0.15   164    8   254.1   25.8   246   30            -0.538 0.078 2 
J114803.17+565411.5 0.451  12.89 0.24  122.92  0.05   24.24 0.15   158    8   382.1   38.5   410   35   810  120 -0.753 0.068 2 
J114818.88+315410.0 0.550  15.61 0.23   71.4   0.07   48.24 0.15   231   10   327.9   33.4   346   45            -0.614 0.081 2 
J115324.46+493108.7 0.334  19.40 0.20 1229.75  0.30  548.12 0.15  4041  162  8073.8  807.4  6907  341 11720 1410 -0.673 0.048 2 
J115405.36+562040.7 0.514   6.12 0.27   25.55  0.04   30.   0.16   721   29  1363.2  136.4  1157   64  2060  280 -0.79  0.052 2 
J115618.74+312804.7 0.417   5.33 0.28   32.53  0.32 2852.38 0.86  8264  331  8802.8  880.3  7733  472  9540 1180 -0.748 0.105 3 
J115700.59+324457.8 0.486   6.31 0.26   32.83  0.05   91.43 0.11   512   21   880.2   88.2   843   57  1260  200 -0.759 0.054 2 
J115727.60+431806.3 0.230  14.63 0.24   90.95  0.80  246.92 0.13   782   32  1257.8  125.9  1313   75  2040  250 -0.733 0.05  2f
J115839.90+625427.9 0.593  47.58 0.23   19.9   0.27   40.   0.15  3275  131  6100.4  464.5  6387  304 11840 1440 -0.888 0.048 2 
J120122.99+564111.8 0.595   1.57 0.28    2.94  0.04    1.85 0.15   138    8   229.1   23.6   241   42            -0.856 0.103 2 
J120436.17+485653.9 0.451   9.84 0.25   52.46  0.33  190.41 0.15   922   37  1920.9  192.2  1716   88  3280  400 -0.866 0.049 2 
J121037.56+315706.0 0.389  45.13 0.13   16.67  0.03   19.15 0.13   983   39  1583.   125.9  1247   80  2060  300 -0.733 0.05  2 
J121609.60+415928.3 0.242   7.79 0.28   51.6   0.37   18.56 0.12  1186   48  1995.6  142.5             3630  420 -0.684 0.049 2 
J122106.87+454852.1 0.525  19.22 0.21   59.38  0.38   21.46 0.15   341   14   616.2   62.1   675   78   870  120 -0.706 0.062 2 
J122311.14+370701.4 0.491   9.33 0.27    9.36  0.13   24.36 0.15  1561   63  3023.2  302.5  2536  134  4820  600 -0.779 0.051 2 
J123157.08+542028.7 0.516   3.77 0.28   24.49  0.04   18.08 0.14   135    6   204.9   21.2   221   41   520   90 -0.597 0.079 2 
J123413.33+475351.2 0.373  41.15 0.21  351.99  0.12  352.13 0.15   293   12   230.3   23.4   338   45            -0.748 0.105 1 
J123819.62+412420.5 0.498   5.94 0.27   23.57  0.20    8.08 0.15   110    6   146.3   15.7   191   52            -0.558 0.099 2 
J124139.72+493405.4 0.474  16.64 0.23   20.83  0.04    6.01 0.14   406   17   706.8   50.9   780   88  1440  240 -0.743 0.06  2 
J124159.10+431624.7 0.441   8.94 0.26    3.27  0.05   40.5  0.13   161    8   245.8   25.7   358   49   750  110 -0.862 0.07  2 
J124710.29+555557.3 0.498   3.14 0.29    7.05  0.04    5.08 0.14   216   10   368.4   28.4   351   61   530   80 -0.694 0.072 2 
J125226.35+563419.6 0.320  13.06 0.25   48.75  0.09 2258.5  0.56  6792  272 11102.2 1110.2 10701  622 14280 1710 -0.693 0.05  2f
J125240.29+331058.1 0.488   3.52 0.28   35.92  0.32  208.34 0.17   397   17   257.7   26.4   454   29            -0.748 0.105 3 
J130123.47+501830.1 0.386   6.52 0.26    0.53  0.03    4.22 0.15   201    9   280.9   28.4              420   70 -0.842 0.075 2 
J130917.11+333049.8 0.517   6.07 0.28    6.99  0.06   11.59 0.14   129    7   190.3   17.3                       -0.788 0.112 2 
J131327.46+315521.3 0.303   7.95 0.27    1.83  0.05   62.8  0.13   464   19   752.5   76.1   633   39  1090  150 -0.76  0.053 2 
J131827.00+620036.3 0.308   8.05 0.28   24.54  0.37   22.25 0.22   528   22   815.9   81.9  1011   77  1120  140 -0.658 0.056 2 
J132404.20+433407.1 0.338   8.26 0.28    0.857 0.04    3.86 0.15   713   29  1107.9   84.9             1950  220 -0.648 0.054 2 
J133312.75+625950.3 0.451   3.58 0.28    1.105 0.06   50.78 0.15   179    8   313.0   31.6   305   45   450   80 -0.748 0.072 2f
J133437.48+563147.8 0.343   6.62 0.26   42.1   1.33   68.45 0.16   461   19   779.9   78.4   737   77  1110  140 -0.637 0.06  2 
J134303.59+521626.7 0.595   2.00 0.29                  0.75 0.15   486   20   853.3   63.1             1270  170 -1.146 0.102 2 
J141054.05+584655.3 0.482   7.18 0.25    0.985 0.03    0.75 0.15   117    7   201.3   20.7   224   58   400   80 -0.633 0.091 2 
J141324.27+530526.9 0.455   3.91 0.29   18.92  0.88   53.04 0.33   338   14   496.6   52.3   647  125  1030  170 -0.632 0.074 2 
J141740.44+381821.1 0.450   7.75 0.25   30.74  1.22   94.4  0.15   140    7   196.9   20.4   288   35            -0.748 0.105 3 
J141858.85+394638.7 0.474   2.34 0.28                 16.79 0.15   845   34  1604.2  160.8  1529   86  3300  430 -0.814 0.054 2 
J141946.37+463424.3 0.547   2.17 0.29   10.45  0.47   74.9  0.14   641   26  1158.9  116.2  1335   78  2000  250 -0.782 0.051 2 
J142314.18+505537.2 0.276  12.95 0.27   37.998 1.98  117.99 0.14   749   30   978.    70.2             1700  200 -0.569 0.053 2 
J142317.99+483015.7 0.568   4.97 0.27   13.03  0.62  205.45 0.14   635   26  1057.7  105.9  1146   72  1090  140 -0.72  0.052 2f
J142758.73+324741.4 0.570  11.97 0.27   12.51  0.44   17.7  0.12   486   20   540.2   54.4   849   59  2230  410 -0.981 0.065 2 
J143244.91+301435.3 0.355   7.67 0.23    6.5   0.21   49.94 0.13   246   11   226.1   23.2   205   43            -1.03  0.083 2f
J143509.49+313147.8 0.502   5.36 0.28    4.87  0.06   39.26 0.14   138    8   142.0   15.0                       -0.803 0.104 2f
J143608.71+642803.9 0.591   1.12 0.29    1.61  0.03    1.75 0.12   257   11   510.2   38.4   510   71   770  110 -0.737 0.062 2 
J143756.46+351937.0 0.537   7.36 0.26   12.75  0.15   16.53 0.13   243   11   268.5   27.5   452   46   910  140 -0.682 0.072 2 
J144131.99+601852.2 0.535  10.02 0.28    1.34  0.04   42.43 0.15   261   11   369.8   37.3   999  122            -0.824 0.074 2 
J144445.92+360622.0 0.352   0.17 0.29   23.11  0.80   12.39 0.14  1440   58  2436.1  244.0  2429  137  5590  700 -0.886 0.054 2 
J145224.67+452223.6 0.467  24.95 0.24   78.2   2.70   69.49 0.14  1151   46  2375.6  238.2  2315  119  4890  620 -0.771 0.049 2 
J145546.63+361414.7 0.520   1.83 0.28    1.42  0.05    2.12 0.15   402   17   622.8   45.5   611   65  1090  150 -0.711 0.056 2 
J150324.79+475829.7 0.345  32.78 0.29    5.74  0.27   84.42 0.14   285   12   485.1   49.0   474   42   790  130 -0.682 0.068 2f
J150455.56+564920.3 0.359  28.65 0.22    3.93  0.09    0.85 0.17   548   22   988.7   72.9  1075  120  1620  170 -0.747 0.051 2 
J151017.82+422154.9 0.488   2.14 0.29   16.66  0.05  182.64 0.14   765   31  1304.8  130.6  1228   80  1920  240 -0.71  0.052 2 
J151443.06+365050.4 0.371  45.10 0.24   36.67  0.06   48.55 0.16  3223  129  6085.5  608.7  5313  281 11330 1370 -0.788 0.05  2 
J151830.93+483214.4 0.576   6.18 0.27    3.14  0.12    5.51 0.13   197    9   590.6   43.6                       -0.914 0.067 2 
J151936.72+534255.5 0.479   4.71 0.28    1.74  0.09    0.75 0.15  1440   58  2923.7  292.8  2597  153  4200  510 -0.767 0.053 2 
J152353.16+503550.7 0.589   5.11 0.29    1.72  0.08    5.2  0.15   113    7   213.9   22.8   246   46            -0.857 0.101 2 
J153404.87+482340.9 0.543   6.71 0.28   16.85  0.13  169.47 0.14   891   36  1648.9  165.2  1477   81  2090  260 -0.699 0.05  2 
J153818.57+410548.3 0.481   7.16 0.26   63.03  0.13   26.03 0.14   151    7   231.4   23.7   411   89            -0.652 0.086 2 
J154232.03+493842.6 0.590   2.44 0.28   23.15  0.08   15.34 0.14   151    7   311.8   32.1   306   52   520   90 -0.735 0.08  2 
J154620.98+453916.7 0.459  21.12 0.27                  0.75 0.15  1146   46  1968.7  197.3  2443  124  4550  580 -0.987 0.052 2 
J154817.91+351128.0 0.479  10.06 0.25   43.94  0.09  140.94 0.14   272   12   308.1   31.3   389   45   530  100 -0.748 0.105 3 
J155719.00+452221.5 0.495   2.84 0.29   60.54  0.16   70.99 0.2   1807   72  3043.0  304.6  3274  167  5500  690 -0.739 0.055 2 
J160805.84+334128.4 0.580   2.42 0.29    0.75  0.02    3.43 0.15   162    8   153.3   17.3   337   41   490   80 -0.786 0.076 2 
J161742.53+322234.4 0.151  46.49 0.25   11.06  0.04   90.   0.16  8209  328 10001.8 1000.3 12190  588 21950 2650 -0.708 0.046 2 
J163856.53+433512.5 0.339  14.96 0.25    9.45  0.03    9.69 0.15   718   29  1219.5  122.3  1367   80  2040  260 -0.863 0.056 2 
J164258.80+394836.9 0.594 165.66 0.26 4894.9   1.18   37.16 1.66  9926  397 10011.9 1001.3 10515  517 14360 1770 -0.748 0.105 3 
J164311.34+315618.4 0.587   4.30 0.28    3.58  0.03  112.81 0.13   393   17   513.1   51.5   626   51  1290  160 -0.782 0.059 2f
J164544.69+375526.0 0.591   7.96 0.28    6.98  0.02   12.29 0.17   377   16   478.4   49.6   653   62            -0.766 0.072 2 
J165005.48+414032.4 0.585  10.32 0.26   83.21  0.09  170.28 0.15   488   20   540.6   54.9   836   76  1770  350 -0.558 0.068 2f
J170334.99+391735.6 0.523   4.11 0.28    0.602 0.02    0.85 0.17   153    8   164.4   17.4   221   42            -0.676 0.092 2 
J170441.38+604430.5 0.372 175.59 0.23                120.   0.39  9540  382 16970.7 1697.4 15330  725 25510 3080 -0.707 0.052 2 


==> datafile2.txt <==
Title: Investigating orientation effects considering angular resolution 
       for a sample of radio-loud quasars using VLA observations 
Authors: Maithil J., Runnoe J.C., Brotherton M.S., Wardle J.F., 
         Wills B.J., DiPompeo M., Breuck C.D. 
Table: Logarithm of R and R5100 calculated using new 10 GHz and 
       FIRST 1.4 GHz core flux densities
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label        Explanations
--------------------------------------------------------------------------------
   1- 19 A19    ---   SDSS         SDSS identifier
  21- 25 F5.2   [-]   logR-1.4     log radio core dominance from 1.4 GHz core flux
  27- 31 F5.3   [-] e_logR-1.4     Uncertainty in logR-1.4
  33- 37 F5.2   [-]   logR-10      log radio core dominance from 10 GHz core flux
  39- 43 F5.3   [-] e_logR-10      Uncertainty in logR-10
  45- 48 F4.2   [-]   logR5100-1.4 log R5100 from 1.4 GHz core flux density 
  50- 54 F5.3   [-] e_logR5100-1.4 Uncertainty in logR5100-1.4
  56- 59 F4.2   [-]   logR5100-10  log R5100 from 10 GHz core flux density
  61- 65 F5.3   [-] e_logR5100-10  Uncertainty in logR5100-10
--------------------------------------------------------------------------------
J073422.19+472918.8 -1.33 0.056 -1.04 0.052 1.89 0.034 2.17 0.026 
J074125.22+333319.9 -2.00 0.084 -1.54 0.042 1.25 0.074 1.71 0.012 
J074541.66+314256.6  0.07 0.046 -0.09 0.046 2.87 0.001 2.73 0.002 
J075145.14+411535.8  1.26 0.043  0.93 0.043 3.65 0.055 3.32 0.055 
J080413.87+470442.8  0.34 0.049 -0.72 0.050 4.63 0.124 3.73 0.124 
J080644.42+484149.2 -1.04 0.046 -0.77 0.046 2.33 0.012 2.61 0.012 
J080754.50+494627.6 -2.25 0.206 -2.04 0.052 1.66 0.228 1.87 0.109 
J080814.70+475244.7 -0.05 0.082 -1.01 0.082 2.34 0.020 1.43 0.021 
J080833.36+424836.3 -0.95 0.072 -1.53 0.068 2.34 0.099 1.76 0.097 
J081058.99+413402.7  1.22 0.041  1.45 0.041 3.56 0.048 3.78 0.049 
J081253.10+401859.9  0.38 0.048 -0.62 0.048 4.46 0.068 3.66 0.068 
J081318.85+501239.7 -1.03 0.054 -1.87 0.055 2.94 0.072 2.11 0.072 
J081540.84+395437.8 -2.02 0.209 -1.73 0.067 1.08 0.204 1.37 0.049 
J082047.36+582845.2 -1.55 0.066 -1.42 0.059 1.91 0.054 2.03 0.046 
J082753.69+521758.3  0.11 0.061  0.71 0.062 3.34 0.035 3.73 0.035 
J083925.79+310740.0 -0.12 0.114  0.43 0.122 2.46 0.031 2.85 0.030 
J083956.55+422755.8  0.40 0.048 -0.38 0.048 4.26 0.087 3.65 0.087 
J084309.86+294404.6 -1.45 0.052 -1.66 0.051 2.78 0.086 2.57 0.086 
J084957.97+510829.0  1.99 0.050  1.88 0.050 4.09 0.089 3.98 0.089 
J085039.95+543753.3 -0.83 0.065 -0.53 0.064 2.13 0.028 2.42 0.025 
J085128.92+600320.1  0.37 0.070 -1.48 0.070 3.33 0.057 1.63 0.058 
J085341.18+405221.7 -2.04 0.207 -1.83 0.054 1.44 0.220 1.65 0.093 
J085632.99+595746.8 -0.58 0.058 -0.30 0.057 1.93 0.009 2.20 0.007 
J090501.55+533907.5 -1.82 0.208 -1.09 0.056 1.04 0.201 1.76 0.024 
J090602.47+411628.4 -0.09 0.058 -2.08 0.067 3.77 0.048 1.84 0.059 
J091133.85+442250.0  0.07 0.054 -1.01 0.054 3.37 0.024 2.36 0.025 
J092108.61+453857.3 -2.04 0.050 -1.59 0.044 2.30 0.030 2.76 0.017 
J092524.69+543459.6  0.21 0.067 -0.93 0.066 3.06 0.063 2.03 0.063 
J092554.70+400414.1 -0.64 0.088 -0.97 0.086 1.67 0.019 1.34 0.012 
J092837.98+602521.0 -1.15 0.061 -1.56 0.060 1.46 0.017 1.05 0.011 
J093139.21+512700.4 -1.34 0.075 -1.15 0.054 2.14 0.141 2.33 0.130 
J093241.14+530633.7  1.43 0.038  1.20 0.038 4.09 0.075 3.85 0.075 
J094207.33+295135.4  0.16 0.066 -0.64 0.065 3.70 0.131 3.02 0.131 
J095455.43+405914.1 -0.99 0.106 -0.73 0.096 2.23 0.146 2.48 0.139 
J095820.94+322402.2  0.31 0.049 -0.04 0.049 3.24 0.003 2.96 0.003 
J100611.67+294027.0  0.05 0.057 -0.80 0.056 2.99 0.046 2.20 0.046 
J101541.14+594445.3 -1.22 0.059 -1.51 0.058 2.11 0.045 1.81 0.044 
J101557.61+483759.6 -1.51 0.051 -2.13 0.048 2.30 0.072 1.68 0.070 
J101825.45+380532.7 -0.59 0.057 -0.75 0.057 2.28 0.010 2.12 0.010 
J102106.04+452331.8 -0.12 0.063 -0.39 0.063 2.78 0.034 2.53 0.035 
J102310.56+475145.4  0.39 0.048 -1.75 0.066 3.99 0.046 2.01 0.065 
J103024.95+551622.7 -0.84 0.057 -0.54 0.055 1.54 0.014 1.83 0.007 
J105141.16+591305.3 -2.23 0.207 -1.28 0.056 1.15 0.205 2.10 0.045 
J105224.07+373004.5 -1.93 0.081 -1.60 0.056 1.63 0.071 1.96 0.040 
J105521.23+372652.5 -1.09 0.070 -1.37 0.055 2.04 0.083 1.77 0.071 
J110313.30+301442.7  0.20 0.070  1.27 0.089 3.21 0.030 3.66 0.030 
J110726.92+361612.2 -2.62 0.208 -1.56 0.057 1.01 0.203 2.07 0.034 
J113413.27+385117.1 -0.24 0.060  0.31 0.062 3.42 0.164 3.87 0.164 
J113924.78+364202.0  0.31 0.085  0.98 0.098 3.40 0.094 3.74 0.094 
J114454.01+331500.1  0.03 0.083  0.52 0.089 2.88 0.046 3.19 0.046 
J114803.17+565411.5  0.03 0.075  1.32 0.124 2.34 0.019 3.04 0.018 
J114818.88+315410.0  0.03 0.083  0.26 0.084 2.55 0.015 2.72 0.015 
J115324.46+493108.7 -0.09 0.051  0.36 0.051 3.51 0.010 3.86 0.010 
J115405.36+562040.7 -0.57 0.053 -0.64 0.053 2.75 0.044 2.68 0.043 
J115618.74+312804.7  1.72 0.044 -0.22 0.045 4.79 0.052 2.85 0.053 
J115700.59+324457.8  0.11 0.055 -0.39 0.055 3.22 0.040 2.78 0.040 
J115727.60+431806.3  0.47 0.055 -0.08 0.056 3.29 0.017 2.86 0.019 
J115839.90+625427.9 -1.03 0.047 -1.34 0.049 1.99 0.006 1.68 0.014 
J120122.99+564111.8 -1.02 0.132 -0.82 0.106 2.13 0.194 2.33 0.177 
J120436.17+485653.9  0.30 0.050 -0.33 0.051 3.35 0.025 2.79 0.026 
J121037.56+315706.0 -0.94 0.053 -1.00 0.052 1.69 0.007 1.63 0.003 
J121609.60+415928.3 -1.05 0.054 -0.59 0.054 2.44 0.037 2.88 0.037 
J122106.87+454852.1 -0.46 0.064  0.03 0.064 2.11 0.013 2.55 0.013 
J122311.14+370701.4 -1.01 0.052 -1.43 0.053 2.48 0.030 2.06 0.032 
J123157.08+542028.7 -0.21 0.086 -0.05 0.086 2.74 0.075 2.87 0.075 
J123413.33+475351.2  1.86 0.049  1.85 0.049 2.99 0.005 2.99 0.005 
J123819.62+412420.5 -0.54 0.108  0.00 0.109 2.20 0.050 2.66 0.047 
J124139.72+493405.4 -1.07 0.066 -0.51 0.062 1.62 0.027 2.16 0.014 
J124159.10+431624.7  0.41 0.078 -0.80 0.077 2.72 0.030 1.63 0.033 
J124710.29+555557.3 -0.92 0.080 -0.77 0.075 2.27 0.096 2.41 0.092 
J125226.35+563419.6  0.44 0.053 -1.40 0.053 4.30 0.019 2.63 0.019 
J125240.29+331058.1  0.94 0.041  0.18 0.041 3.83 0.080 3.07 0.081 
J130123.47+501830.1 -0.79 0.088 -1.70 0.104 1.87 0.054 0.97 0.077 
J130917.11+333049.8 -0.21 0.117 -0.45 0.117 2.34 0.048 2.12 0.048 
J131327.46+315521.3  0.01 0.058 -1.59 0.063 2.96 0.034 1.42 0.043 
J131827.00+620036.3 -0.65 0.061 -0.61 0.062 2.50 0.036 2.55 0.038 
J132404.20+433407.1 -1.58 0.069 -2.23 0.076 1.73 0.051 1.08 0.060 
J133312.75+625950.3  0.36 0.079 -1.44 0.093 3.21 0.078 1.55 0.094 
J133437.48+563147.8 -0.08 0.064 -0.32 0.072 3.08 0.039 2.87 0.050 
J141054.05+584655.3 -1.55 0.223 -1.43 0.103 1.08 0.203 1.20 0.048 
J141324.27+530526.9 -0.08 0.077 -0.58 0.090 3.19 0.074 2.75 0.087 
J141740.44+381821.1  1.41 0.051  0.93 0.065 3.15 0.032 2.66 0.051 
J141946.37+463424.3 -0.10 0.051 -1.00 0.068 3.60 0.132 2.74 0.140 
J142314.18+505537.2 -0.11 0.058 -0.66 0.078 3.02 0.021 2.53 0.056 
J142317.99+483015.7  0.39 0.052 -0.96 0.070 3.68 0.054 2.48 0.072 
J142758.73+324741.4 -0.45 0.065 -0.61 0.074 2.23 0.023 2.08 0.042 
J143244.91+301435.3  0.49 0.090 -0.48 0.094 2.88 0.030 1.99 0.044 
J143509.49+313147.8  0.41 0.111 -0.63 0.109 2.93 0.053 2.02 0.054 
J143608.71+642803.9 -1.44 0.093 -1.47 0.065 2.26 0.267 2.22 0.258 
J143756.46+351937.0 -0.45 0.074 -0.57 0.075 2.41 0.036 2.30 0.038 
J144131.99+601852.2  0.11 0.076 -1.46 0.082 2.69 0.028 1.19 0.043 
J144445.92+360622.0 -1.13 0.058 -0.85 0.067 3.91 1.658 4.18 1.659 
J145224.67+452223.6 -0.41 0.050 -0.35 0.061 2.51 0.010 2.56 0.036 
J145546.63+361414.7 -1.56 0.091 -1.74 0.068 2.13 0.170 1.95 0.159 
J150324.79+475829.7  0.35 0.074 -0.97 0.087 2.47 0.009 1.30 0.048 
J150455.56+564920.3 -2.02 0.207 -1.35 0.059 0.53 0.200 1.20 0.025 
J151017.82+422154.9  0.22 0.053 -0.93 0.053 3.99 0.135 2.95 0.135 
J151443.06+365050.4 -0.99 0.053 -1.11 0.053 2.09 0.006 1.97 0.006 
J151830.93+483214.4 -0.64 0.073 -0.89 0.079 2.01 0.050 1.77 0.059 
J151936.72+534255.5 -2.50 0.207 -2.14 0.073 1.26 0.209 1.63 0.078 
J152353.16+503550.7 -0.47 0.109 -0.97 0.114 2.07 0.063 1.59 0.072 
J153404.87+482340.9  0.07 0.050 -1.02 0.051 3.46 0.042 2.46 0.042 
J153818.57+410548.3 -0.02 0.092  0.52 0.097 2.62 0.036 3.01 0.036 
J154232.03+493842.6 -0.22 0.084 -0.02 0.084 2.86 0.115 3.04 0.115 
J154817.91+351128.0  2.68 0.352  2.17 0.352 3.21 0.025 2.70 0.025 
J155719.00+452221.5 -0.64 0.056 -0.71 0.056 3.46 0.102 3.39 0.102 
J160805.84+334128.4 -0.89 0.090 -1.56 0.084 2.21 0.127 1.55 0.122 
J161742.53+322234.4 -1.16 0.052 -2.07 0.052 2.35 0.006 1.44 0.006 
J163856.53+433512.5 -0.95 0.062 -0.96 0.060 1.87 0.023 1.86 0.017 
J164258.80+394836.9 -1.95 0.058  0.17 0.037 1.41 0.045 3.53 0.002 
J164311.34+315618.4  0.38 0.060 -1.27 0.059 3.48 0.064 1.98 0.065 
J164544.69+375526.0 -0.72 0.073 -0.97 0.072 2.25 0.038 2.00 0.035 
J165005.48+414032.4  0.28 0.068 -0.14 0.068 3.28 0.026 2.97 0.026 
J170334.99+391735.6 -1.57 0.222 -1.72 0.102 1.38 0.212 1.23 0.078 


==> datafile4v2.txt <==
Title: Investigating orientation effects considering angular resolution 
       for a sample of radio-loud quasars using VLA observations 
Authors: Maithil J., Runnoe J.C., Brotherton M.S., Wardle J.F., 
         Wills B.J., DiPompeo M., Breuck C.D. 
Table: Data for 28 additional objects observed with VLA.
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units           Label         Explanations
--------------------------------------------------------------------------------
   1- 19 A19    ---             SDSS          SDSS identifier
  21- 26 F6.4   ---             z             Spectroscopic redshift
  28- 32 F5.2   10-17cW/m2/nm   F5100         Flux density at 5100 Angstroms (1)
  34- 37 F4.2   10-17cW/m2/nm e_F5100         Uncertainty in F5100 (1)
  39- 43 F5.2   mJy/beam        10GHzCore     ? 10 GHz core flux density
  45- 48 F4.2   mJy/beam      e_10GHzCore     ? Uncertainty in 10GHzCore
  50- 55 F6.2   mJy/beam        FIRSTCore     FIRST 1.4 GHz core flux density
  57- 60 F4.2   mJy/beam      e_FIRSTCore     Uncertainty in FIRSTCore
  62- 65 I4     mJy             WENSSTot      WENSS total flux density
  67- 68 I2     mJy           e_WENSSTot      Uncertainty in WENSSTot
  70- 75 F6.1   mJy             TGSSTot       ? TGSS total flux density
  77- 81 F5.1   mJy           e_TGSSTot       ? Uncertainty in TGSSTot 
  83- 86 I4     mJy             7CTot         ? 7C total flux density
  88- 90 I3     mJy           e_7CTot         ? Uncertainty in 7CTot 
  92- 95 I4     mJy             VLSSrTot      ? VLSSr total flux density
  97- 99 I3     mJy           e_VLSSrTot      ? Uncertainty in VLSSrTot 
 101-106 F6.3   ---             Sp+Index      Slope of extended emission
 108-112 F5.3   ---           e_Sp+Index      Uncertainty in Sp+Index
 114-120 A7     ---             Group         Assigned group based on 
                                               radio SED (2)
 122-126 F5.2   [-]             logR-1.4      ? log radio core dominance from
                                                1.4 GHz core flux
 128-132 F5.3   [-]           e_logR-1.4      ? Uncertainty in logR-1.4
 134-138 F5.2   [-]             logR-10       ? log radio core dominance from 
                                                10 GHz core flux
 140-144 F5.3   [-]           e_logR-10       ? Uncertainty in logR-10
 146-149 F4.2   [-]             logR5100-1.4  ? log R5100 from 1.4 GHz core 
                                                flux density 
 151-154 F4.2   [-]           e_logR5100-1.4  ? Uncertainty in logR5100-1.4
 156-159 F4.2   [-]             logR5100-10   ? log R5100 from 10 GHz core 
                                                flux density
 161-164 F4.2   [-]           e_logR5100-10   ? Uncertainty in logR5100-10
--------------------------------------------------------------------------------
Note (1): In units of 1e-17 erg/s/cm^2^/Angstroms.
Note (2): Quasars are assigned group 1, 2, 2-flag (2f) or 3 on the basis
          of their radio spectrum. See section 5 for details.
--------------------------------------------------------------------------------
J081432.11+560956.6 0.5093  7.23 0.25 19.7  0.07  69.18 0.16   67  6  124.2  13.2                   -0.746 0.130 g3       1.08 0.053  0.53 0.053 3.04 0.03 2.50 0.03
J084925.89+564132.1 0.5882  5.71 0.27  1.02 0.02   1.42 0.15   62  7  119.5  12.1                   -0.688 0.194 g2      -0.95 0.226 -1.10 0.201 1.46 0.12 1.31 0.05
J085141.17+405043.0 0.5830  2.71 0.28 41.44 0.15  92.79 0.15   61  5   42.4   8.7                   -0.746 0.130 g1       1.45 0.058  1.10 0.058 3.60 0.10 3.25 0.10
J085813.11+345623.3 0.5919  5.89 0.28  1.72 0.02   3.13 0.14   53  5                                -0.692 0.212 g2      -0.52 0.225 -0.79 0.221 1.79 0.07 1.53 0.05
J090924.68+521632.6 0.4102 19.40 0.27 22.39 0.03  78.45 0.14  165  9   87.8  10.7  312  57          -0.746 0.130 g3       2.02 0.142  1.47 0.142 2.67 0.01 2.12 0.01
J092751.11+343103.6 0.4260  2.64 0.28  2.85 0.02   6.13 0.15  150  8  221.3  19.9                   -0.655 0.096 g2      -0.69 0.105 -1.04 0.102 2.43 0.11 2.10 0.11
J093200.07+553347.4 0.2656 31.55 0.24  3.64 0.02   5.22 0.1   415 17  832.8  53.8          1250 160 -0.652 0.052 g2      -1.19 0.060 -1.35 0.057 1.28 0.02 1.12 0.01
J100441.54+403647.0 0.4990  4.90 0.28 45.87 0.20  41.75 0.15   75  5  100.6  10.9  133  28          -0.746 0.130 g1       0.85 0.053  0.89 0.053 2.99 0.06 3.03 0.06
J103214.53+635950.2 0.5563  4.77 0.27 10.45 0.01  16.91 0.15   72  6  183.9  18.9                   -0.508 0.143 g2      -0.01 0.157 -0.26 0.154 2.61 0.06 2.40 0.06
J104022.81+444937.1 0.5821  5.17 0.28  2.14 0.03   9.49 0.13   57  6   85.4   9.4  129  17          -0.715 0.12  g2       0.01 0.141 -0.70 0.136 2.33 0.06 1.68 0.06
J105630.28+423207.7 0.5247  4.61 0.28 13.88 0.08  24.58 0.15   76  5   99.9  10.9  108  23          -0.561 0.111 g2-flag  0.24 0.132 -0.09 0.126 2.79 0.06 2.54 0.06
J112438.16+372240.3 0.2267 10.94 0.27 25.3  0.35  26.95 0.15  612 25 1137.   97.4 1057  67 1040 150 -0.707 0.058 g2      -0.56 0.064 -0.59 0.065 2.45 0.03 2.43 0.03
J113111.14+373709.1 0.4478  8.62 0.25 35.88 0.49   8.49 0.15  124  7  137.7  14.9  270  61          -0.842 0.093 g2      -0.27 0.102  0.47 0.105 2.06 0.03 2.68 0.03
J113328.06+433325.0 0.4379  5.05 0.26 57.23 0.30  10.36 0.16  103  7  195.4  20.6                   -0.598 0.119 g2      -0.34 0.129  0.71 0.146 2.37 0.05 3.12 0.05
J122313.21+540906.5 0.1559 40.38 0.25 11.68 0.04 291.75 0.14 1374 55 2601.1 260.3 2430 151 4130 500 -0.835 0.051 g2       0.37 0.057 -1.13 0.058 2.92 0.01 1.52 0.01
J123807.76+532555.9 0.3468 20.50 0.25 44.86 0.04  42.04 0.14  214  9  435.9  31.4  428 112          -0.746 0.130 g3       1.10 0.063  1.13 0.062 2.37 0.01 2.40 0.01
J124447.31+594107.2 0.5650  2.84 0.29  2.67 0.04   2.95 0.14   52  5   69.4   7.6                   -0.711 0.183 g2      -0.52 0.202 -0.56 0.196 2.08 0.11 2.03 0.10
J133753.11+482729.5 0.5946  9.53 0.27  0.62 0.04  12.32 0.15   63  5  138.5  14.7                   -0.517 0.141 g2      -0.11 0.156 -1.49 0.164 2.17 0.03 0.88 0.07
J135513.03+381930.7 0.4168  4.44 0.25  3.24 0.15  37.6  0.13  117  6  198.9  20.8  186  40          -0.618 0.093 g2-flag  0.32 0.107 -0.91 0.112 2.99 0.06 1.92 0.07
J140200.69+301848.1 0.4715  2.15 0.28  1.52 0.06   2.23 0.15   92  6  101.    8.8                   -1.27  0.116 g2      -0.31 0.142 -0.48 0.131 2.08 0.15 1.91 0.14
J140829.43+401839.7 0.5671  3.35 0.28  0.78 0.04   1.69 0.14   58  5                                -0.719 0.164 g2      -0.81 0.193 -1.15 0.181 1.76 0.12 1.43 0.10
J144737.04+332006.4 0.4987 11.54 0.27              7.04 0.15   94  6  105.4  11.2  247  60          -0.837 0.115 g2                                                 
J145131.91+340232.0 0.4830  3.37 0.29  1.09 0.02  25.35 0.14   92  6  109.7  13.3                   -0.652 0.112 g2-flag  0.24 0.126 -1.26 0.122 2.94 0.09 1.57 0.09
J152942.20+350851.3 0.2873 10.87 0.25 16.08 0.04  66.96 0.13  337 14  585.9  59.1  639  68  910 130 -0.781 0.059 g2       0.24 0.065 -0.46 0.065 2.85 0.02 2.23 0.02
J153246.68+495458.5 0.5442  1.39 0.29  0.77 0.04   2.28 0.14   62  5  165.7  19.1           460  80 -0.889 0.119 g2      -0.53 0.147 -1.01 0.142 2.28 0.22 1.80 0.21
J163553.90+290027.5 0.5982  7.62 0.29  9.77 0.03   1.96 0.14   51  9   45.5   6.1                   -1.40  0.285 g2      -0.02 0.298  0.75 0.294 1.47 0.08 2.17 0.04
J164147.54+393503.3 0.5390  3.97 0.26 25.36 0.03  40.63 1.1    83  8               334  57          -0.524 0.126 g2-flag  0.51 0.157  0.17 0.141 3.07 0.07 2.87 0.07
J172206.02+565451.6 0.4254  8.85 0.25  2.79 0.04  36.91 0.15  108  6  115.2  12.9                   -0.637 0.106 g2-flag  0.37 0.121 -0.92 0.116 2.68 0.03 1.56 0.03

